A Survey of Algorithms for Black-Box Safety Validation of Cyber-Physical Systems

Autonomous cyber-physical systems (CPS) can improve safety and efficiency for safety-critical applications, but require rigorous testing before deployment. The complexity of these systems often precludes the use of formal verification and real-world testing can be too dangerous during development. Therefore, simulation-based techniques have been developed that treat the system under test as a black box operating in a simulated environment. Safety validation tasks include finding disturbances in the environment that cause the system to fail (falsification), finding the most-likely failure, and estimating the probability that the system fails. Motivated by the prevalence of safety-critical artificial intelligence, this work provides a survey of state-of-the-art safety validation techniques for CPS with a focus on applied algorithms and their modifications for the safety validation problem. We present and discuss algorithms in the domains of optimization, path planning, reinforcement learning, and importance sampling. Problem decomposition techniques are presented to help scale algorithms to large state spaces, which are common for CPS. A brief overview of safety-critical applications is given, including autonomous vehicles and aircraft collision avoidance systems. Finally, we present a survey of existing academic and commercially available safety validation tools.

==> cover_letter.txt <==
The largest concern stated by all reviewers was that the paper focuses too much on algorithmic details (much of which is textbook material), rather than a broad overview.

We address this problem in three ways:
    1. We emphasize the focus on validating cyber-physical systems (CPS). Although this was always the intended scope of the paper, we initially failed to emphasize it. We have updated the title, and specifically discuss CPS in the first two sections. We hope that this focus will give an appropriate sense of scope to the paper which was lacking in the first version.
    2. We added a new section (section 3, Overview of solution techniques) that presents a broad overview of solution techniques without discussing algorithmic details. The overview outlines the steps in safety validation and discusses the strengths, weaknesses, and requirements for different categories of approaches. 
    3. We significantly reduced the number of details when surveying safety validation algorithms, removing the pseudocode and equations for any textbook material such as simulated annealing, Bayesian optimization, ant colony-optimization, etc. The remaining pseudocode is for algorithms that require significant modification from the standard approach.

Reviewers B and D suggested expanding and unifying our discussion of cost functions. In the new section 3, we devote a subsection to cost-functions, explaining common variations and heuristics. Along the same lines, the final subsection of section 3 provides an overview of coverage metrics so that the topic does not need further explanation while surveying existing algorithms in sections 4-8. 

The editor mentioned some issues with citations such as using the original works for classic algorithms and minimizing the number of arXiv citations. We have removed or replaced citations to well-known approaches and replaced arXiv papers with published versions wherever possible. 

The editor mentioned that the use of the pronoun "we" may convey a bias in the paper. We have removed most instances of the word, and the few that remain are used to convey the authors' voices.

The editor felt that the term "x" for disturbances may be too general. For now we have decided to keep the notation to stay consistent with recent works on safety validation [1-3], as well as indicate that the disturbances are the sole input to the black box system. 

[1] Matthew O’Kelly, Aman Sinha, Hongseok Namkoong, Russ Tedrake, and John C Duchi.Scalable end-to-end autonomous vehicle testing via rare-event simulation. InAdvances inNeural Information Processing Systems (NIPS), pages 9827–9838, 2018.

[2] Jonathan Uesato, Ananya Kumar, Csaba Szepesvári, Tom Erez, Avraham Ruderman, KeithAnderson, Krishnamurthy Dvijotham, Nicolas Heess, and Pushmeet Kohli. Rigorous agent evaluation: An adversarial approach to uncover catastrophic failures. In International Conference on Learning Representations, 2019.

[3] Zhiyuan Huang, Henry Lam, David J LeBlanc, and Ding Zhao. Accelerated evaluation of automated vehicles using piecewise mixture models. IEEE Transactions on Intelligent Transportation Systems, 19(9):2845–2855, 2017.
